Generalization of exotic quark searches

General limits on exotic heavy quarks T, B and X with masses above 300 GeV are presented for arbitrary branching fractions of T=>Wb, T=>Zt, T=>Ht, B=>Wt, B=>Zb, B=>Hb and X=>Wt. The results are based on a CMS search in final states with three isolated leptons (electron or muon) or two isolated leptons with the same electric charge. Exotic heavy quark pair production through the strong interaction is considered. In the context of vector-like quark models, T quarks with a mass mT < 480 GeV and mT < 550 GeV are excluded for weak isospin singlets and doublets, respectively, and B quarks with a mass mB < 480 GeV are excluded for singlets, all at 95% confidence level. Mass limits at 95% confidence level for T and B singlets, (T,B) doublets and (X,T) doublets are presented as a function of the corresponding heavy quark masses. For equal mass mT = mB and mX = mT vector-like quarks are excluded at 95% confidence level with masses below 550 GeV for T and B singlets, 640 GeV for a (T,B) doublet and 640 GeV for a (X,T) doublet.

==> log_file_from_arXiv_compilation_failure.txt <==
[verbose]: Creating arXiv submission AutoTeX object
[verbose]: Calling arXiv submission AutoTeX process
[verbose]: <reinterpretation_outline.bbl>  is of type 'TeX auxiliary'.
[verbose]: <cms_exclusion_prob_SSProj.eps>   is of type 'Postscript'.
[verbose]: <pc_TT_M300_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_TT_M350_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_BB_M350_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_TT_M450_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <BB_M500_All_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>   is of type 'Postscript'.
[verbose]: <pc_TT_M400_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_BB_M550_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <BB_M500_All_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>   is of type 'Postscript'.
[verbose]: <reinterpretation_outline.tex>  is of type 'LATEX2e'.
[verbose]: <pc_TT_M550_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_BB_M400_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_BB_M500_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_inclusive_limit_values_SingletTB.eps>   is of type 'Postscript'.
[verbose]: <TT_M500_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>   is of type 'Postscript'.
[verbose]: <pc_BB_M450_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_inclusive_limit_values_DoubletTB.eps>   is of type 'Postscript'.
[verbose]: <slac_one.rtx>  is of type 'TeX auxiliary'.
[verbose]: <latex_me.csh>  is of type 'unknown'.
[verbose]: <pc_TT_M500_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <pc_inclusive_limit_values_DoubletXT.eps>   is of type 'Postscript'.
[verbose]: <comb_CMS_SelComp.tex>  is of type 'TEX'.
[verbose]: <pc_BB_M300_All_CMS_limit_values.eps>   is of type 'Postscript'.
[verbose]: <TT_M500_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>   is of type 'Postscript'.
[verbose]: ~~~~~~~~~~~ Processing file 'reinterpretation_outline.tex'
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running hlatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && latex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
restricted \write18 enabled.
entering extended mode
(./reinterpretation_outline.tex
LaTeX2e <2011/06/27>
Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
.
(/texlive/2011/texmf-dist/tex/latex/revtex4/revtex4.cls
Document Class: revtex4 2001/08/02 v4.0 (http://publish.aps.org/revtex4/ for do
cumentation)
ltxutil: portions licensed from W. E. Baxter (web@superscript.com)
ltxgrid: portions licensed from W. E. Baxter (web@superscript.com)
(/texlive/2011/texmf-dist/tex/latex/url/url.sty)
(/texlive/2011/texmf-local/tex/latex/natbib/natbib.sty

This is natbib version 8.31 
*************************************************************
!!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

This version (v8.31) of natbib is stricter in its formatting
requirements for bibitem entries than the previous version
used at arXiv (v7.1).

If your submission encounters a problem see

http://arXiv.org/help/faq/texlive

and the natbib documentation at 

http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

for explanation and adjust your submission accordingly.
  The arXiv team.
  *************************************************************

  ) (/texlive/2011/texmf-dist/tex/latex/revtex4/revsymb.sty)) (./slac_one.rtx)
  (/texlive/2011/texmf-dist/tex/latex/revtex4/10pt.rtx)
  (/texlive/2011/texmf-dist/tex/latex/graphics/graphicx.sty
  (/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
  (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
  (/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
  (/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
  (/texlive/2011/texmf-dist/tex/latex/graphics/dvips.def)))
  (/texlive/2011/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
  (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
  ****************************************
  * Local config file subfigure.cfg used *
  ****************************************
  (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
  (/texlive/2011/texmf-dist/tex/latex/hyperref/hyperref.sty
  (/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
  (/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
  (/texlive/2011/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
  (/texlive/2011/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
  (/texlive/2011/texmf-dist/tex/latex/hyperref/pd1enc.def)
  (/texlive/2011/texmf-config/tex/latex/latexconfig/hyperref.cfg))

  Package hyperref Message: Driver (default): hdvips.

  (/texlive/2011/texmf-dist/tex/latex/hyperref/hdvips.def
  (/texlive/2011/texmf-dist/tex/latex/hyperref/pdfmark.def
  (/texlive/2011/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty)))
  No file reinterpretation_outline.aux.

  Package hyperref Warning: Height of page (\paperheight) is invalid (0.0pt),
  (hyperref) using 11in.

  (/texlive/2011/texmf-dist/tex/latex/hyperref/nameref.sty
  (/texlive/2011/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))

  Package hyperref Warning: Rerun to get /PageLabels entry.

  (/texlive/2011/texmf-dist/tex/latex/psnfss/ot1phv.fd)

  Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 1 undefined o
  n input line 84.


  Package natbib Warning: Citation `bib:SingletSaavedra' on page 1 undefined on i
  nput line 84.


  Package natbib Warning: Citation `bib:AguilaExoticQuark' on page 1 undefined on
  input line 84.


  Package natbib Warning: Citation `delAguila:1982fs' on page 1 undefined on inpu
  t line 97.


  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 1 undefined on in
  put line 125.


  Package natbib Warning: Citation `bib:ATLASSSres' on page 1 undefined on input 
  line 131.


  Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 1 undefined on in
  put line 134.

  [1]

  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 2 undefined on in
  put line 150.


  Package natbib Warning: Citation `ATLAS:2012qe' on page 2 undefined on input li
  ne 154.


  LaTeX Warning: Reference `sec:ExperimentSel' on page 2 undefined on input line 
  169.


  LaTeX Warning: Reference `sec:OurSel' on page 2 undefined on input line 170.


  Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 2 undefined o
  n input line 218.


  Package natbib Warning: Citation `bib:Protos' on page 2 undefined on input line
  218.


  Package natbib Warning: Citation `bib:Pythia6' on page 2 undefined on input lin
  e 219.


  Package natbib Warning: Citation `bib:PGS' on page 2 undefined on input line 22
  5.


  Package natbib Warning: Citation `bib:MadGraph' on page 2 undefined on input li
  ne 227.


  Package natbib Warning: Citation `bib:CMSElectron' on page 2 undefined on input
  line 250.


  Package natbib Warning: Citation `bib:ATLASSSres' on page 2 undefined on input 
  line 253.

  [2]

  Package natbib Warning: Citation `bib:CMSMuon' on page 3 undefined on input lin
  e 260.


  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
  put line 273.


  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
  put line 299.


  Package natbib Warning: Citation `bib:CMSbTagEff' on page 3 undefined on input 
  line 302.


  Package natbib Warning: Citation `bib:CMSbTagEff2' on page 3 undefined on input
  line 302.


  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
  put line 307.


  Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
  line 335.


  Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
  put line 338.


  Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
  line 338.


  Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 3 undefined on in
  put line 338.


  LaTeX Warning: Reference `tab:CMSCombSelComp' on page 3 undefined on input line
  350.

  (./comb_CMS_SelComp.tex
  Overfull \hbox (1.94212pt too wide) in paragraph at lines 5--18
  []$ 
  )

  LaTeX Warning: Reference `sec:samples_and_selection' on page 3 undefined on inp
  ut line 382.


  LaTeX Warning: Reference `sec:BRConversion' on page 3 undefined on input line 3
  88.


  LaTeX Warning: Reference `sec:LimitSetting' on page 3 undefined on input line 3
  90.

  [3]

  LaTeX Warning: Reference `sec:introduction' on page 4 undefined on input line 4
  07.


  LaTeX Warning: Reference `Eq:BR' on page 4 undefined on input line 427.


  LaTeX Warning: Reference `sec:OurSel' on page 4 undefined on input line 453.


  LaTeX Warning: Reference `sec:BRConversion' on page 4 undefined on input line 4
  53.


  Package natbib Warning: Citation `bib:ATLASSSres' on page 4 undefined on input 
  line 474.


  Package natbib Warning: Citation `bib:LimitTJunkArXiv' on page 4 undefined on i
  nput line 504.


  Package natbib Warning: Citation `bib:LimitAReadJPhysG' on page 4 undefined on 
  input line 504.


  LaTeX Warning: Reference `fig:LimitParam' on page 4 undefined on input line 518
  .

  [4] <cms_exclusion_prob_SSProj.eps>

  LaTeX Warning: Reference `sec:AlternateBR' on page 5 undefined on input line 56
  2.


  LaTeX Warning: Reference `sec:NominalBR' on page 5 undefined on input line 564.



  LaTeX Warning: Reference `sec:NominalBR' on page 5 undefined on input line 578.



  LaTeX Warning: Reference `sec:BRConversion' on page 5 undefined on input line 5
  83.


  LaTeX Warning: Reference `fig:NEvtAll' on page 5 undefined on input line 585.


  LaTeX Warning: Reference `fig:LimitParam' on page 5 undefined on input line 587
  .

  [5]

  LaTeX Warning: Reference `fig:LimBB' on page 6 undefined on input line 589.


  LaTeX Warning: Reference `fig:LimTT' on page 6 undefined on input line 590.


  Package natbib Warning: Citation `ATLAS:2012qe' on page 6 undefined on input li
  ne 597.

  <BB_M500_All_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>
  <TT_M500_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>
  <BB_M500_All_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>
  <TT_M500_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>
  <pc_BB_M300_All_CMS_limit_values.eps> <pc_BB_M350_All_CMS_limit_values.eps>
  <pc_BB_M400_All_CMS_limit_values.eps> <pc_BB_M450_All_CMS_limit_values.eps>
  <pc_BB_M500_All_CMS_limit_values.eps> <pc_BB_M550_All_CMS_limit_values.eps>
  <pc_TT_M300_CMS_limit_values.eps> <pc_TT_M350_CMS_limit_values.eps>
  <pc_TT_M400_CMS_limit_values.eps> <pc_TT_M450_CMS_limit_values.eps>
  <pc_TT_M500_CMS_limit_values.eps> <pc_TT_M550_CMS_limit_values.eps>

  LaTeX Warning: Reference `fig:LimitParam' on page 6 undefined on input line 735
  .


  LaTeX Warning: Reference `fig:SingletDoubletInclusiveResults' on page 6 undefin
  ed on input line 747.


  LaTeX Warning: Reference `fig:SingletDoubletInclusiveResults' on page 6 undefin
  ed on input line 752.

  [6] [7] [8] <pc_inclusive_limit_values_SingletTB.eps>
  <pc_inclusive_limit_values_DoubletTB.eps>
  <pc_inclusive_limit_values_DoubletXT.eps> [9] (./reinterpretation_outline.bbl)

  Package natbib Warning: There were undefined citations.

  [10] (./reinterpretation_outline.aux

  Package natbib Warning: Citation(s) may have changed.
  (natbib) Rerun to get citations correct.


  ! Package natbib Error: Bibliography not compatible with author-year citations.

  (natbib) Press <return> to continue in numerical citation style.


  See the natbib package documentation for explanation.
  Type H <return> for immediate help.
  ... 

  l.116 ...and\NAT@force@numbers{}\NAT@force@numbers

  ? 
  ! Emergency stop.
  ... 

  l.116 ...and\NAT@force@numbers{}\NAT@force@numbers

  Output written on reinterpretation_outline.dvi (10 pages, 56216 bytes).
  Transcript written on reinterpretation_outline.log.

  [verbose]: latex 'reinterpretation_outline.tex' failed.
  [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.out' (1358439309 >= 1358439309)
  [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.aux' (1358439309 >= 1358439309)
  [verbose]: removing leftover dvi file 'reinterpretation_outline.dvi'
  [verbose]: TEXMFCNF is unset.
  [verbose]: ~~~~~~~~~~~ Running latex for the first time ~~~~~~~~
  [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && latex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
  [verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
  restricted \write18 enabled.
  entering extended mode
  (./reinterpretation_outline.tex
  LaTeX2e <2011/06/27>
  Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
  rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
  c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
  h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
  h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
  icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
  iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
  lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
  ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
  ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
  .
  (/texlive/2011/texmf-dist/tex/latex/revtex4/revtex4.cls
  Document Class: revtex4 2001/08/02 v4.0 (http://publish.aps.org/revtex4/ for do
  cumentation)
  ltxutil: portions licensed from W. E. Baxter (web@superscript.com)
  ltxgrid: portions licensed from W. E. Baxter (web@superscript.com)
  (/texlive/2011/texmf-dist/tex/latex/url/url.sty)
  (/texlive/2011/texmf-local/tex/latex/natbib/natbib.sty

  This is natbib version 8.31 
  *************************************************************
  !!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

  This version (v8.31) of natbib is stricter in its formatting
  requirements for bibitem entries than the previous version
  used at arXiv (v7.1).

  If your submission encounters a problem see

  http://arXiv.org/help/faq/texlive

  and the natbib documentation at 

  http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

  for explanation and adjust your submission accordingly.
    The arXiv team.
    *************************************************************

    ) (/texlive/2011/texmf-dist/tex/latex/revtex4/revsymb.sty)) (./slac_one.rtx)
    (/texlive/2011/texmf-dist/tex/latex/revtex4/10pt.rtx)
    (/texlive/2011/texmf-dist/tex/latex/graphics/graphicx.sty
    (/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
    (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
    (/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
    (/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
    (/texlive/2011/texmf-dist/tex/latex/graphics/dvips.def)))
    (/texlive/2011/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
    (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
    ****************************************
    * Local config file subfigure.cfg used *
    ****************************************
    (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
    No file reinterpretation_outline.aux.
    (/texlive/2011/texmf-dist/tex/latex/psnfss/ot1phv.fd)

    Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 1 undefined o
    n input line 83.


    Package natbib Warning: Citation `bib:SingletSaavedra' on page 1 undefined on i
    nput line 83.


    Package natbib Warning: Citation `bib:AguilaExoticQuark' on page 1 undefined on
    input line 83.


    Package natbib Warning: Citation `delAguila:1982fs' on page 1 undefined on inpu
    t line 96.


    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 1 undefined on in
    put line 124.


    Package natbib Warning: Citation `bib:ATLASSSres' on page 1 undefined on input 
    line 130.


    Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 1 undefined on in
    put line 133.

    [1]

    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 2 undefined on in
    put line 149.


    Package natbib Warning: Citation `ATLAS:2012qe' on page 2 undefined on input li
    ne 153.


    LaTeX Warning: Reference `sec:ExperimentSel' on page 2 undefined on input line 
    168.


    LaTeX Warning: Reference `sec:OurSel' on page 2 undefined on input line 169.


    Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 2 undefined o
    n input line 217.


    Package natbib Warning: Citation `bib:Protos' on page 2 undefined on input line
    217.


    Package natbib Warning: Citation `bib:Pythia6' on page 2 undefined on input lin
    e 218.


    Package natbib Warning: Citation `bib:PGS' on page 2 undefined on input line 22
    4.


    Package natbib Warning: Citation `bib:MadGraph' on page 2 undefined on input li
    ne 226.


    Package natbib Warning: Citation `bib:CMSElectron' on page 2 undefined on input
    line 249.


    Package natbib Warning: Citation `bib:ATLASSSres' on page 2 undefined on input 
    line 252.

    [2]

    Package natbib Warning: Citation `bib:CMSMuon' on page 3 undefined on input lin
    e 259.


    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
    put line 272.


    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
    put line 298.


    Package natbib Warning: Citation `bib:CMSbTagEff' on page 3 undefined on input 
    line 301.


    Package natbib Warning: Citation `bib:CMSbTagEff2' on page 3 undefined on input
    line 301.


    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
    put line 306.


    Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
    line 334.


    Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
    put line 337.


    Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
    line 337.


    Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 3 undefined on in
    put line 337.


    LaTeX Warning: Reference `tab:CMSCombSelComp' on page 3 undefined on input line
    349.

    (./comb_CMS_SelComp.tex
    Overfull \hbox (1.94212pt too wide) in paragraph at lines 5--18
    []$ 
    )

    LaTeX Warning: Reference `sec:samples_and_selection' on page 3 undefined on inp
    ut line 381.


    LaTeX Warning: Reference `sec:BRConversion' on page 3 undefined on input line 3
    87.


    LaTeX Warning: Reference `sec:LimitSetting' on page 3 undefined on input line 3
    89.

    [3]

    LaTeX Warning: Reference `sec:introduction' on page 4 undefined on input line 4
    06.


    LaTeX Warning: Reference `Eq:BR' on page 4 undefined on input line 426.


    LaTeX Warning: Reference `sec:OurSel' on page 4 undefined on input line 452.


    LaTeX Warning: Reference `sec:BRConversion' on page 4 undefined on input line 4
    52.


    Package natbib Warning: Citation `bib:ATLASSSres' on page 4 undefined on input 
    line 473.


    Package natbib Warning: Citation `bib:LimitTJunkArXiv' on page 4 undefined on i
    nput line 503.


    Package natbib Warning: Citation `bib:LimitAReadJPhysG' on page 4 undefined on 
    input line 503.


    LaTeX Warning: Reference `fig:LimitParam' on page 4 undefined on input line 517
    .

    [4] <cms_exclusion_prob_SSProj.eps>

    LaTeX Warning: Reference `sec:AlternateBR' on page 5 undefined on input line 56
    1.


    LaTeX Warning: Reference `sec:NominalBR' on page 5 undefined on input line 563.



    LaTeX Warning: Reference `sec:NominalBR' on page 5 undefined on input line 577.



    LaTeX Warning: Reference `sec:BRConversion' on page 5 undefined on input line 5
    82.


    LaTeX Warning: Reference `fig:NEvtAll' on page 5 undefined on input line 584.


    LaTeX Warning: Reference `fig:LimitParam' on page 5 undefined on input line 586
    .

    [5]

    LaTeX Warning: Reference `fig:LimBB' on page 6 undefined on input line 588.


    LaTeX Warning: Reference `fig:LimTT' on page 6 undefined on input line 589.


    Package natbib Warning: Citation `ATLAS:2012qe' on page 6 undefined on input li
    ne 596.

    <BB_M500_All_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>
    <TT_M500_CMS_PastTagging_AllHTypes_h_n_evt_BRs.eps>
    <BB_M500_All_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>
    <TT_M500_CMS_tri_PastTagging_AllHTypes_h_n_evt_BRs.eps>
    <pc_BB_M300_All_CMS_limit_values.eps> <pc_BB_M350_All_CMS_limit_values.eps>
    <pc_BB_M400_All_CMS_limit_values.eps> <pc_BB_M450_All_CMS_limit_values.eps>
    <pc_BB_M500_All_CMS_limit_values.eps> <pc_BB_M550_All_CMS_limit_values.eps>
    <pc_TT_M300_CMS_limit_values.eps> <pc_TT_M350_CMS_limit_values.eps>
    <pc_TT_M400_CMS_limit_values.eps> <pc_TT_M450_CMS_limit_values.eps>
    <pc_TT_M500_CMS_limit_values.eps> <pc_TT_M550_CMS_limit_values.eps>

    LaTeX Warning: Reference `fig:LimitParam' on page 6 undefined on input line 734
    .


    LaTeX Warning: Reference `fig:SingletDoubletInclusiveResults' on page 6 undefin
    ed on input line 746.


    LaTeX Warning: Reference `fig:SingletDoubletInclusiveResults' on page 6 undefin
    ed on input line 751.

    [6] [7] [8] <pc_inclusive_limit_values_SingletTB.eps>
    <pc_inclusive_limit_values_DoubletTB.eps>
    <pc_inclusive_limit_values_DoubletXT.eps> [9] (./reinterpretation_outline.bbl)

    Package natbib Warning: There were undefined citations.

    [10] (./reinterpretation_outline.aux

    Package natbib Warning: Citation(s) may have changed.
    (natbib) Rerun to get citations correct.


    ! Package natbib Error: Bibliography not compatible with author-year citations.

    (natbib) Press <return> to continue in numerical citation style.


    See the natbib package documentation for explanation.
    Type H <return> for immediate help.
    ... 

    l.100 ...and\NAT@force@numbers{}\NAT@force@numbers

    ? 
    ! Emergency stop.
    ... 

    l.100 ...and\NAT@force@numbers{}\NAT@force@numbers

    Output written on reinterpretation_outline.dvi (10 pages, 43100 bytes).
    Transcript written on reinterpretation_outline.log.

    [verbose]: latex 'reinterpretation_outline.tex' failed.
    [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.aux' (1358439309 >= 1358439309)
    [verbose]: removing leftover dvi file 'reinterpretation_outline.dvi'
    [verbose]: TEXMFCNF is unset.
    [verbose]: ~~~~~~~~~~~ Running hpdflatex for the first time ~~~~~~~~
    [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && pdflatex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
    [verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
    restricted \write18 enabled.
    entering extended mode
    (./reinterpretation_outline.tex
    LaTeX2e <2011/06/27>
    Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
    rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
    c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
    h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
    h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
    icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
    iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
    lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
    ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
    ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
    .
    (/texlive/2011/texmf-dist/tex/latex/revtex4/revtex4.cls
    Document Class: revtex4 2001/08/02 v4.0 (http://publish.aps.org/revtex4/ for do
    cumentation)
    ltxutil: portions licensed from W. E. Baxter (web@superscript.com)
    ltxgrid: portions licensed from W. E. Baxter (web@superscript.com)
    (/texlive/2011/texmf-dist/tex/latex/url/url.sty)
    (/texlive/2011/texmf-local/tex/latex/natbib/natbib.sty

    This is natbib version 8.31 
    *************************************************************
    !!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

    This version (v8.31) of natbib is stricter in its formatting
    requirements for bibitem entries than the previous version
    used at arXiv (v7.1).

    If your submission encounters a problem see

    http://arXiv.org/help/faq/texlive

    and the natbib documentation at 

    http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

    for explanation and adjust your submission accordingly.
      The arXiv team.
      *************************************************************

      ) (/texlive/2011/texmf-dist/tex/latex/revtex4/revsymb.sty)) (./slac_one.rtx)
      (/texlive/2011/texmf-dist/tex/latex/revtex4/10pt.rtx)
      (/texlive/2011/texmf-dist/tex/latex/graphics/graphicx.sty
      (/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
      (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
      (/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
      (/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
      (/texlive/2011/texmf-dist/tex/latex/pdftex-def/pdftex.def
      (/texlive/2011/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
      (/texlive/2011/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
      (/texlive/2011/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
      (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
      ****************************************
      * Local config file subfigure.cfg used *
      ****************************************
      (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
      (/texlive/2011/texmf-dist/tex/latex/hyperref/hyperref.sty
      (/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
      (/texlive/2011/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
      (/texlive/2011/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
      (/texlive/2011/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
      (/texlive/2011/texmf-dist/tex/latex/hyperref/pd1enc.def)
      (/texlive/2011/texmf-config/tex/latex/latexconfig/hyperref.cfg))

      Package hyperref Message: Driver (autodetected): hpdftex.

      (/texlive/2011/texmf-dist/tex/latex/hyperref/hpdftex.def
      (/texlive/2011/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
      No file reinterpretation_outline.aux.
      (/texlive/2011/texmf-dist/tex/context/base/supp-pdf.mkii
      [Loading MPS to PDF converter (version 2006.09.02).]
      ) (/texlive/2011/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
      (/texlive/2011/texmf-dist/tex/latex/oberdiek/grfext.sty)
      (/texlive/2011/texmf-config/tex/latex/latexconfig/epstopdf-sys.cfg))

      Package hyperref Warning: Height of page (\paperheight) is invalid (0.0pt),
      (hyperref) using 11in.

      (/texlive/2011/texmf-dist/tex/latex/hyperref/nameref.sty
      (/texlive/2011/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
      (/texlive/2011/texmf-dist/tex/latex/psnfss/ot1phv.fd)

      Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 1 undefined o
      n input line 84.


      Package natbib Warning: Citation `bib:SingletSaavedra' on page 1 undefined on i
      nput line 84.


      Package natbib Warning: Citation `bib:AguilaExoticQuark' on page 1 undefined on
      input line 84.


      Package natbib Warning: Citation `delAguila:1982fs' on page 1 undefined on inpu
      t line 97.


      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 1 undefined on in
      put line 125.


      Package natbib Warning: Citation `bib:ATLASSSres' on page 1 undefined on input 
      line 131.


      Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 1 undefined on in
      put line 134.

      [1{/texlive/2011/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 2 undefined on in
      put line 150.


      Package natbib Warning: Citation `ATLAS:2012qe' on page 2 undefined on input li
      ne 154.


      LaTeX Warning: Reference `sec:ExperimentSel' on page 2 undefined on input line 
      169.


      LaTeX Warning: Reference `sec:OurSel' on page 2 undefined on input line 170.


      Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 2 undefined o
      n input line 218.


      Package natbib Warning: Citation `bib:Protos' on page 2 undefined on input line
      218.


      Package natbib Warning: Citation `bib:Pythia6' on page 2 undefined on input lin
      e 219.


      Package natbib Warning: Citation `bib:PGS' on page 2 undefined on input line 22
      5.


      Package natbib Warning: Citation `bib:MadGraph' on page 2 undefined on input li
      ne 227.


      Package natbib Warning: Citation `bib:CMSElectron' on page 2 undefined on input
      line 250.


      Package natbib Warning: Citation `bib:ATLASSSres' on page 2 undefined on input 
      line 253.

      [2]

      Package natbib Warning: Citation `bib:CMSMuon' on page 3 undefined on input lin
      e 260.


      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
      put line 273.


      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
      put line 299.


      Package natbib Warning: Citation `bib:CMSbTagEff' on page 3 undefined on input 
      line 302.


      Package natbib Warning: Citation `bib:CMSbTagEff2' on page 3 undefined on input
      line 302.


      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
      put line 307.


      Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
      line 335.


      Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
      put line 338.


      Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
      line 338.


      Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 3 undefined on in
      put line 338.


      LaTeX Warning: Reference `tab:CMSCombSelComp' on page 3 undefined on input line
      350.

      (./comb_CMS_SelComp.tex
      Overfull \hbox (1.94212pt too wide) in paragraph at lines 5--18
      []$ 
      )

      LaTeX Warning: Reference `sec:samples_and_selection' on page 3 undefined on inp
      ut line 382.


      LaTeX Warning: Reference `sec:BRConversion' on page 3 undefined on input line 3
      88.


      LaTeX Warning: Reference `sec:LimitSetting' on page 3 undefined on input line 3
      90.

      [3]

      LaTeX Warning: Reference `sec:introduction' on page 4 undefined on input line 4
      07.


      LaTeX Warning: Reference `Eq:BR' on page 4 undefined on input line 427.


      LaTeX Warning: Reference `sec:OurSel' on page 4 undefined on input line 453.


      LaTeX Warning: Reference `sec:BRConversion' on page 4 undefined on input line 4
      53.


      Package natbib Warning: Citation `bib:ATLASSSres' on page 4 undefined on input 
      line 474.


      Package natbib Warning: Citation `bib:LimitTJunkArXiv' on page 4 undefined on i
      nput line 504.


      Package natbib Warning: Citation `bib:LimitAReadJPhysG' on page 4 undefined on 
      input line 504.


      LaTeX Warning: Reference `fig:LimitParam' on page 4 undefined on input line 518
      .

      [4]

      ! Package pdftex.def Error: File `cms_exclusion_prob_SSProj.pdf' not found.

      See the pdftex.def package documentation for explanation.
      Type H <return> for immediate help.
      ... 

      l.529 ...ght=3.5in]{cms_exclusion_prob_SSProj.eps}

      ? 
      ! Emergency stop.
      ... 

      l.529 ...ght=3.5in]{cms_exclusion_prob_SSProj.eps}

      ! ==> Fatal error occurred, no output PDF file produced!
      Transcript written on reinterpretation_outline.log.

      [verbose]: pdflatex 'reinterpretation_outline.tex' failed.
      [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.out' (1358439310 >= 1358439309)
      [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.aux' (1358439310 >= 1358439309)
      [verbose]: TEXMFCNF is unset.
      [verbose]: ~~~~~~~~~~~ Running pdflatex for the first time ~~~~~~~~
      [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && pdflatex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
      [verbose]: This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
      restricted \write18 enabled.
      entering extended mode
      (./reinterpretation_outline.tex
      LaTeX2e <2011/06/27>
      Babel <v3.8m> and hyphenation patterns for english, dumylang, nohyphenation, ge
      rman-x-2011-07-01, ngerman-x-2011-07-01, afrikaans, ancientgreek, ibycus, arabi
      c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
      h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
      h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
      icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
      iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
      lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
      ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
      ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
      .
      (/texlive/2011/texmf-dist/tex/latex/revtex4/revtex4.cls
      Document Class: revtex4 2001/08/02 v4.0 (http://publish.aps.org/revtex4/ for do
      cumentation)
      ltxutil: portions licensed from W. E. Baxter (web@superscript.com)
      ltxgrid: portions licensed from W. E. Baxter (web@superscript.com)
      (/texlive/2011/texmf-dist/tex/latex/url/url.sty)
      (/texlive/2011/texmf-local/tex/latex/natbib/natbib.sty

      This is natbib version 8.31 
      *************************************************************
      !!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

      This version (v8.31) of natbib is stricter in its formatting
      requirements for bibitem entries than the previous version
      used at arXiv (v7.1).

      If your submission encounters a problem see

      http://arXiv.org/help/faq/texlive

      and the natbib documentation at 

      http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

      for explanation and adjust your submission accordingly.
        The arXiv team.
        *************************************************************

        ) (/texlive/2011/texmf-dist/tex/latex/revtex4/revsymb.sty)) (./slac_one.rtx)
        (/texlive/2011/texmf-dist/tex/latex/revtex4/10pt.rtx)
        (/texlive/2011/texmf-dist/tex/latex/graphics/graphicx.sty
        (/texlive/2011/texmf-dist/tex/latex/graphics/keyval.sty)
        (/texlive/2011/texmf-dist/tex/latex/graphics/graphics.sty
        (/texlive/2011/texmf-dist/tex/latex/graphics/trig.sty)
        (/texlive/2011/texmf-dist/tex/latex/latexconfig/graphics.cfg)
        (/texlive/2011/texmf-dist/tex/latex/pdftex-def/pdftex.def
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
        (/texlive/2011/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
        (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.sty
        ****************************************
        * Local config file subfigure.cfg used *
        ****************************************
        (/texlive/2011/texmf-dist/tex/latex/subfigure/subfigure.cfg))
        No file reinterpretation_outline.aux.
        (/texlive/2011/texmf-dist/tex/context/base/supp-pdf.mkii
        [Loading MPS to PDF converter (version 2006.09.02).]
        ) (/texlive/2011/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
        (/texlive/2011/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        (/texlive/2011/texmf-dist/tex/latex/oberdiek/grfext.sty
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty))
        (/texlive/2011/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
        (/texlive/2011/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
        (/texlive/2011/texmf-config/tex/latex/latexconfig/epstopdf-sys.cfg))
        (/texlive/2011/texmf-dist/tex/latex/psnfss/ot1phv.fd)

        Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 1 undefined o
        n input line 83.


        Package natbib Warning: Citation `bib:SingletSaavedra' on page 1 undefined on i
        nput line 83.


        Package natbib Warning: Citation `bib:AguilaExoticQuark' on page 1 undefined on
        input line 83.


        Package natbib Warning: Citation `delAguila:1982fs' on page 1 undefined on inpu
        t line 96.


        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 1 undefined on in
        put line 124.


        Package natbib Warning: Citation `bib:ATLASSSres' on page 1 undefined on input 
        line 130.


        Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 1 undefined on in
        put line 133.

        [1{/texlive/2011/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 2 undefined on in
        put line 149.


        Package natbib Warning: Citation `ATLAS:2012qe' on page 2 undefined on input li
        ne 153.


        LaTeX Warning: Reference `sec:ExperimentSel' on page 2 undefined on input line 
        168.


        LaTeX Warning: Reference `sec:OurSel' on page 2 undefined on input line 169.


        Package natbib Warning: Citation `AguilarSaavedra:2009es' on page 2 undefined o
        n input line 217.


        Package natbib Warning: Citation `bib:Protos' on page 2 undefined on input line
        217.


        Package natbib Warning: Citation `bib:Pythia6' on page 2 undefined on input lin
        e 218.


        Package natbib Warning: Citation `bib:PGS' on page 2 undefined on input line 22
        4.


        Package natbib Warning: Citation `bib:MadGraph' on page 2 undefined on input li
        ne 226.


        Package natbib Warning: Citation `bib:CMSElectron' on page 2 undefined on input
        line 249.


        Package natbib Warning: Citation `bib:ATLASSSres' on page 2 undefined on input 
        line 252.

        [2]

        Package natbib Warning: Citation `bib:CMSMuon' on page 3 undefined on input lin
        e 259.


        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
        put line 272.


        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
        put line 298.


        Package natbib Warning: Citation `bib:CMSbTagEff' on page 3 undefined on input 
        line 301.


        Package natbib Warning: Citation `bib:CMSbTagEff2' on page 3 undefined on input
        line 301.


        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
        put line 306.


        Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
        line 334.


        Package natbib Warning: Citation `Chatrchyan:2012yea' on page 3 undefined on in
        put line 337.


        Package natbib Warning: Citation `bib:ATLASSSres' on page 3 undefined on input 
        line 337.


        Package natbib Warning: Citation `CMS-PAS-B2G-12-003' on page 3 undefined on in
        put line 337.


        LaTeX Warning: Reference `tab:CMSCombSelComp' on page 3 undefined on input line
        349.

        (./comb_CMS_SelComp.tex
        Overfull \hbox (1.94212pt too wide) in paragraph at lines 5--18
        []$ 
        )

        LaTeX Warning: Reference `sec:samples_and_selection' on page 3 undefined on inp
        ut line 381.


        LaTeX Warning: Reference `sec:BRConversion' on page 3 undefined on input line 3
        87.


        LaTeX Warning: Reference `sec:LimitSetting' on page 3 undefined on input line 3
        89.

        [3]

        LaTeX Warning: Reference `sec:introduction' on page 4 undefined on input line 4
        06.


        LaTeX Warning: Reference `Eq:BR' on page 4 undefined on input line 426.


        LaTeX Warning: Reference `sec:OurSel' on page 4 undefined on input line 452.


        LaTeX Warning: Reference `sec:BRConversion' on page 4 undefined on input line 4
        52.


        Package natbib Warning: Citation `bib:ATLASSSres' on page 4 undefined on input 
        line 473.


        Package natbib Warning: Citation `bib:LimitTJunkArXiv' on page 4 undefined on i
        nput line 503.


        Package natbib Warning: Citation `bib:LimitAReadJPhysG' on page 4 undefined on 
        input line 503.


        LaTeX Warning: Reference `fig:LimitParam' on page 4 undefined on input line 517
        .

        [4]

        ! Package pdftex.def Error: File `cms_exclusion_prob_SSProj.pdf' not found.

        See the pdftex.def package documentation for explanation.
        Type H <return> for immediate help.
        ... 

        l.528 ...ght=3.5in]{cms_exclusion_prob_SSProj.eps}

        ? 
        ! Emergency stop.
        ... 

        l.528 ...ght=3.5in]{cms_exclusion_prob_SSProj.eps}

        ! ==> Fatal error occurred, no output PDF file produced!
        Transcript written on reinterpretation_outline.log.

        [verbose]: pdflatex 'reinterpretation_outline.tex' failed.
        [verbose]: Removing (La)TeX AUX file called 'reinterpretation_outline.aux' (1358439310 >= 1358439310)
        [verbose]: 'htex' is not a valid TeX format; will ignore.
        [verbose]: TEXMFCNF is unset.
        [verbose]: ~~~~~~~~~~~ Running htex for the first time ~~~~~~~~
        [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && tex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
        [verbose]: This is TeX, Version 3.1415926 (TeX Live 2011)
        (./reinterpretation_outline.tex
        ! Undefined control sequence.
        l.1 \documentclass
        [slac_one]{revtex4}
        ? 
        ! Emergency stop.
        l.1 \documentclass
        [slac_one]{revtex4}
        No pages of output.
        Transcript written on reinterpretation_outline.log.

        [verbose]: tex 'reinterpretation_outline.tex' failed.
        [verbose]: TEXMFCNF is unset.
        [verbose]: ~~~~~~~~~~~ Running tex for the first time ~~~~~~~~
        [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && tex 'reinterpretation_outline.tex' < /dev/null)" 2>&1
        [verbose]: This is TeX, Version 3.1415926 (TeX Live 2011)
        (./reinterpretation_outline.tex
        ! Undefined control sequence.
        l.1 \documentclass
        [slac_one]{revtex4}
        ? 
        ! Emergency stop.
        l.1 \documentclass
        [slac_one]{revtex4}
        No pages of output.
        Transcript written on reinterpretation_outline.log.

        [verbose]: tex 'reinterpretation_outline.tex' failed.
        [verbose]: We failed utterly to process the TeX file 'reinterpretation_outline.tex'
        [verbose]: ~~~~~~~~~~~ Processing file 'comb_CMS_SelComp.tex'
        [verbose]: 'htex' is not a valid TeX format; will ignore.
        [verbose]: TEXMFCNF is unset.
        [verbose]: ~~~~~~~~~~~ Running htex for the first time ~~~~~~~~
        [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && tex 'comb_CMS_SelComp.tex' < /dev/null)" 2>&1
        [verbose]: This is TeX, Version 3.1415926 (TeX Live 2011)
        (./comb_CMS_SelComp.tex
        ! Undefined control sequence.
        l.3 \begin
        {table}[th]
        ? 
        ! Emergency stop.
        l.3 \begin
        {table}[th]
        No pages of output.
        Transcript written on comb_CMS_SelComp.log.

        [verbose]: tex 'comb_CMS_SelComp.tex' failed.
        [verbose]: TEXMFCNF is unset.
        [verbose]: ~~~~~~~~~~~ Running tex for the first time ~~~~~~~~
        [verbose]: Running: "(export HOME=/tmp PATH=/texlive/2011/bin/arch:/bin; cd /submissions/0634855/ && tex 'comb_CMS_SelComp.tex' < /dev/null)" 2>&1
        [verbose]: This is TeX, Version 3.1415926 (TeX Live 2011)
        (./comb_CMS_SelComp.tex
        ! Undefined control sequence.
        l.3 \begin
        {table}[th]
        ? 
        ! Emergency stop.
        l.3 \begin
        {table}[th]
        No pages of output.
        Transcript written on comb_CMS_SelComp.log.

        [verbose]: tex 'comb_CMS_SelComp.tex' failed.
        [verbose]: We failed utterly to process the TeX file 'comb_CMS_SelComp.tex'
        [error]: Unable to sucessfully process tex files.
        *** AutoTeX ABORTING ***

        [verbose]: AutoTeX returned error: Unable to sucessfully process tex files.

        [verbose]: $autotex->process failed $@: $?: 0 $!: Inappropriate ioctl for device
        [verbose]: Error running AutoTeX process: 

